Robust and Scalable Techniques for TWR and TDoA based localization using Ultra Wide Band Radios

Current trends in autonomous vehicles and their applications indicates an increasing need in positioning at low battery and compute cost. Lidars provide accurate localization at the cost of high compute and power consumption which could be detrimental for drones. Modern requirements for autonomous drones such as No-Permit-No-Takeoff (NPNT) and applications restricting drones to a corridor require the infrastructure to constantly determine the location of the drone. Ultra Wide Band Radios (UWB) fulfill such requirements and offer high precision localization and fast position update rates at a fraction of the cost and battery consumption as compared to lidars and also have greater network availability than GPS in a dense forested campus or an indoor setting. We present in this paper a novel protocol and technique to localize a drone for such applications using a Time Difference of Arrival (TDoA) approach. This further increases the position update rates without sacrificing on accuracy and compare it to traditional methods

==> references.txt <==
Etsi uwb
https://www.etsi.org/technologies/radio/ultra-wide-band

802.15.4UWB
https://en.wikipedia.org/wiki/IEEE_802.15.4a
https://www.eit.lth.se/sprapport.php?uid=883

DW1000 datasheet
https://www.decawave.com/sites/default/files/resources/dw1000-datasheet-v2.09.pdf

DW1000 clock
https://www.mdpi.com/1424-8220/19/13/2942/pdf
Read section 3

Ukf source 
https://www.seas.harvard.edu/courses/cs281/papers/unscented.pdf

GPS transmit and power levels
https://www.navtechgps.com/gnss_facts/

http://www.igs.org/assets/pdf/W2017-PY08-02%20-%20Steigenberger.pdf

http://gpsinformation.net/main/gpspower.htm



DW1000 TDOA paper
https://ieeexplore.ieee.org/stamp/stamp.jsp?arnumber=8405288

TDOA solve
https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=1201741&tag=1

DW1000 clock sync
https://www.researchgate.net/publication/263561248_Comparison_of_wireless_clock_synchronization_algorithms_for_indoor_location_systems
Note: We have better sync rates and update rates.


Antenna Delay
https://www.decawave.com/wp-content/uploads/2018/10/APS014_Antennna-Delay-Calibration_V1.2.pdf

